Posterior Network: Uncertainty Estimation without OOD Samples via Density-Based Pseudo-Counts

Accurate estimation of aleatoric and epistemic uncertainty is crucial to build safe and reliable systems. Traditional approaches, such as dropout and ensemble methods, estimate uncertainty by sampling probability predictions from different submodels, which leads to slow uncertainty estimation at inference time. Recent works address this drawback by directly predicting parameters of prior distributions over the probability predictions with a neural network. While this approach has demonstrated accurate uncertainty estimation, it requires defining arbitrary target parameters for in-distribution data and makes the unrealistic assumption that out-of-distribution (OOD) data is known at training time. In this work we propose the Posterior Network (PostNet), which uses Normalizing Flows to predict an individual closed-form posterior distribution over predicted probabilites for any input sample. The posterior distributions learned by PostNet accurately reflect uncertainty for in- and out-of-distribution data -- without requiring access to OOD data at training time. PostNet achieves state-of-the art results in OOD detection and in uncertainty calibration under dataset shifts.

==> figures/_classes_legend.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%   \usepackage{amsmath}
%%   \usepackage{accents}
%%   \newlength{\dtildeheight}\newcommand{\hattilde}[1]{\settoheight{\dtildeheight}{\ensuremath{\tilde{#1}}}\addtolength{\dtildeheight}{-0.1ex}\hat{\vphantom{\rule{1pt}{\dtildeheight}}\smash{\tilde{#1}}}}
%%   \newcommand*{\mat}[1]{\boldsymbol{#1}}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{5.000000in}{1.200000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{1.200000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.200000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.342056in}{0.054469in}}%
\pgfpathlineto{\pgfqpoint{4.747222in}{0.054469in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.819444in}{0.054469in}}{\pgfqpoint{4.819444in}{0.126691in}}%
\pgfpathlineto{\pgfqpoint{4.819444in}{0.947222in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.819444in}{1.019444in}}{\pgfqpoint{4.747222in}{1.019444in}}%
\pgfpathlineto{\pgfqpoint{0.342056in}{1.019444in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.269834in}{1.019444in}}{\pgfqpoint{0.269834in}{0.947222in}}%
\pgfpathlineto{\pgfqpoint{0.269834in}{0.126691in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.269834in}{0.054469in}}{\pgfqpoint{0.342056in}{0.054469in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.993248,0.906157,0.143936}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.993248,0.906157,0.143936}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.775390in}{0.633681in}}%
\pgfpathcurveto{\pgfqpoint{0.797490in}{0.633681in}}{\pgfqpoint{0.818688in}{0.642461in}}{\pgfqpoint{0.834315in}{0.658088in}}%
\pgfpathcurveto{\pgfqpoint{0.849943in}{0.673716in}}{\pgfqpoint{0.858723in}{0.694914in}}{\pgfqpoint{0.858723in}{0.717014in}}%
\pgfpathcurveto{\pgfqpoint{0.858723in}{0.739114in}}{\pgfqpoint{0.849943in}{0.760312in}}{\pgfqpoint{0.834315in}{0.775939in}}%
\pgfpathcurveto{\pgfqpoint{0.818688in}{0.791567in}}{\pgfqpoint{0.797490in}{0.800347in}}{\pgfqpoint{0.775390in}{0.800347in}}%
\pgfpathcurveto{\pgfqpoint{0.753289in}{0.800347in}}{\pgfqpoint{0.732091in}{0.791567in}}{\pgfqpoint{0.716464in}{0.775939in}}%
\pgfpathcurveto{\pgfqpoint{0.700837in}{0.760312in}}{\pgfqpoint{0.692056in}{0.739114in}}{\pgfqpoint{0.692056in}{0.717014in}}%
\pgfpathcurveto{\pgfqpoint{0.692056in}{0.694914in}}{\pgfqpoint{0.700837in}{0.673716in}}{\pgfqpoint{0.716464in}{0.658088in}}%
\pgfpathcurveto{\pgfqpoint{0.732091in}{0.642461in}}{\pgfqpoint{0.753289in}{0.633681in}}{\pgfqpoint{0.775390in}{0.633681in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.064279in,y=0.622222in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont Low aleatoric uncertainty}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.267004,0.004874,0.329415}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.267004,0.004874,0.329415}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.775390in}{0.277582in}}%
\pgfpathcurveto{\pgfqpoint{0.797490in}{0.277582in}}{\pgfqpoint{0.818688in}{0.286362in}}{\pgfqpoint{0.834315in}{0.301990in}}%
\pgfpathcurveto{\pgfqpoint{0.849943in}{0.317617in}}{\pgfqpoint{0.858723in}{0.338815in}}{\pgfqpoint{0.858723in}{0.360915in}}%
\pgfpathcurveto{\pgfqpoint{0.858723in}{0.383015in}}{\pgfqpoint{0.849943in}{0.404213in}}{\pgfqpoint{0.834315in}{0.419841in}}%
\pgfpathcurveto{\pgfqpoint{0.818688in}{0.435468in}}{\pgfqpoint{0.797490in}{0.444248in}}{\pgfqpoint{0.775390in}{0.444248in}}%
\pgfpathcurveto{\pgfqpoint{0.753289in}{0.444248in}}{\pgfqpoint{0.732091in}{0.435468in}}{\pgfqpoint{0.716464in}{0.419841in}}%
\pgfpathcurveto{\pgfqpoint{0.700837in}{0.404213in}}{\pgfqpoint{0.692056in}{0.383015in}}{\pgfqpoint{0.692056in}{0.360915in}}%
\pgfpathcurveto{\pgfqpoint{0.692056in}{0.338815in}}{\pgfqpoint{0.700837in}{0.317617in}}{\pgfqpoint{0.716464in}{0.301990in}}%
\pgfpathcurveto{\pgfqpoint{0.732091in}{0.286362in}}{\pgfqpoint{0.753289in}{0.277582in}}{\pgfqpoint{0.775390in}{0.277582in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.064279in,y=0.266123in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont High aleatoric uncertainty}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/classes_legend.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%   \usepackage{amsmath}
%%   \usepackage{accents}
%%   \newlength{\dtildeheight}\newcommand{\hattilde}[1]{\settoheight{\dtildeheight}{\ensuremath{\tilde{#1}}}\addtolength{\dtildeheight}{-0.1ex}\hat{\vphantom{\rule{1pt}{\dtildeheight}}\smash{\tilde{#1}}}}
%%   \newcommand*{\mat}[1]{\boldsymbol{#1}}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{8.500000in}{3.200000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{8.500000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{8.500000in}{3.200000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{3.200000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.284984in}{1.698370in}}%
\pgfpathlineto{\pgfqpoint{8.247222in}{1.698370in}}%
\pgfpathquadraticcurveto{\pgfqpoint{8.319444in}{1.698370in}}{\pgfqpoint{8.319444in}{1.770593in}}%
\pgfpathlineto{\pgfqpoint{8.319444in}{2.947222in}}%
\pgfpathquadraticcurveto{\pgfqpoint{8.319444in}{3.019444in}}{\pgfqpoint{8.247222in}{3.019444in}}%
\pgfpathlineto{\pgfqpoint{2.284984in}{3.019444in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.212761in}{3.019444in}}{\pgfqpoint{2.212761in}{2.947222in}}%
\pgfpathlineto{\pgfqpoint{2.212761in}{1.770593in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.212761in}{1.698370in}}{\pgfqpoint{2.284984in}{1.698370in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.650980,0.807843,0.890196}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.650980,0.807843,0.890196}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.718317in}{2.633681in}}%
\pgfpathcurveto{\pgfqpoint{2.740417in}{2.633681in}}{\pgfqpoint{2.761615in}{2.642461in}}{\pgfqpoint{2.777243in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{2.792870in}{2.673716in}}{\pgfqpoint{2.801650in}{2.694914in}}{\pgfqpoint{2.801650in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{2.801650in}{2.739114in}}{\pgfqpoint{2.792870in}{2.760312in}}{\pgfqpoint{2.777243in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{2.761615in}{2.791567in}}{\pgfqpoint{2.740417in}{2.800347in}}{\pgfqpoint{2.718317in}{2.800347in}}%
\pgfpathcurveto{\pgfqpoint{2.696217in}{2.800347in}}{\pgfqpoint{2.675019in}{2.791567in}}{\pgfqpoint{2.659391in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{2.643764in}{2.760312in}}{\pgfqpoint{2.634984in}{2.739114in}}{\pgfqpoint{2.634984in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{2.634984in}{2.694914in}}{\pgfqpoint{2.643764in}{2.673716in}}{\pgfqpoint{2.659391in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{2.675019in}{2.642461in}}{\pgfqpoint{2.696217in}{2.633681in}}{\pgfqpoint{2.718317in}{2.633681in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.007206in,y=2.622222in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont airplane}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.121569,0.470588,0.705882}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.121569,0.470588,0.705882}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.718317in}{2.277582in}}%
\pgfpathcurveto{\pgfqpoint{2.740417in}{2.277582in}}{\pgfqpoint{2.761615in}{2.286362in}}{\pgfqpoint{2.777243in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{2.792870in}{2.317617in}}{\pgfqpoint{2.801650in}{2.338815in}}{\pgfqpoint{2.801650in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{2.801650in}{2.383015in}}{\pgfqpoint{2.792870in}{2.404213in}}{\pgfqpoint{2.777243in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{2.761615in}{2.435468in}}{\pgfqpoint{2.740417in}{2.444248in}}{\pgfqpoint{2.718317in}{2.444248in}}%
\pgfpathcurveto{\pgfqpoint{2.696217in}{2.444248in}}{\pgfqpoint{2.675019in}{2.435468in}}{\pgfqpoint{2.659391in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{2.643764in}{2.404213in}}{\pgfqpoint{2.634984in}{2.383015in}}{\pgfqpoint{2.634984in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{2.634984in}{2.338815in}}{\pgfqpoint{2.643764in}{2.317617in}}{\pgfqpoint{2.659391in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{2.675019in}{2.286362in}}{\pgfqpoint{2.696217in}{2.277582in}}{\pgfqpoint{2.718317in}{2.277582in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.007206in,y=2.266123in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont automobile}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.698039,0.874510,0.541176}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.698039,0.874510,0.541176}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.718317in}{1.921483in}}%
\pgfpathcurveto{\pgfqpoint{2.740417in}{1.921483in}}{\pgfqpoint{2.761615in}{1.930264in}}{\pgfqpoint{2.777243in}{1.945891in}}%
\pgfpathcurveto{\pgfqpoint{2.792870in}{1.961518in}}{\pgfqpoint{2.801650in}{1.982716in}}{\pgfqpoint{2.801650in}{2.004816in}}%
\pgfpathcurveto{\pgfqpoint{2.801650in}{2.026917in}}{\pgfqpoint{2.792870in}{2.048115in}}{\pgfqpoint{2.777243in}{2.063742in}}%
\pgfpathcurveto{\pgfqpoint{2.761615in}{2.079369in}}{\pgfqpoint{2.740417in}{2.088150in}}{\pgfqpoint{2.718317in}{2.088150in}}%
\pgfpathcurveto{\pgfqpoint{2.696217in}{2.088150in}}{\pgfqpoint{2.675019in}{2.079369in}}{\pgfqpoint{2.659391in}{2.063742in}}%
\pgfpathcurveto{\pgfqpoint{2.643764in}{2.048115in}}{\pgfqpoint{2.634984in}{2.026917in}}{\pgfqpoint{2.634984in}{2.004816in}}%
\pgfpathcurveto{\pgfqpoint{2.634984in}{1.982716in}}{\pgfqpoint{2.643764in}{1.961518in}}{\pgfqpoint{2.659391in}{1.945891in}}%
\pgfpathcurveto{\pgfqpoint{2.675019in}{1.930264in}}{\pgfqpoint{2.696217in}{1.921483in}}{\pgfqpoint{2.718317in}{1.921483in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.007206in,y=1.910025in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont bird}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.200000,0.627451,0.172549}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.200000,0.627451,0.172549}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.785143in}{2.633681in}}%
\pgfpathcurveto{\pgfqpoint{4.807243in}{2.633681in}}{\pgfqpoint{4.828441in}{2.642461in}}{\pgfqpoint{4.844068in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{4.859696in}{2.673716in}}{\pgfqpoint{4.868476in}{2.694914in}}{\pgfqpoint{4.868476in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{4.868476in}{2.739114in}}{\pgfqpoint{4.859696in}{2.760312in}}{\pgfqpoint{4.844068in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{4.828441in}{2.791567in}}{\pgfqpoint{4.807243in}{2.800347in}}{\pgfqpoint{4.785143in}{2.800347in}}%
\pgfpathcurveto{\pgfqpoint{4.763043in}{2.800347in}}{\pgfqpoint{4.741844in}{2.791567in}}{\pgfqpoint{4.726217in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{4.710590in}{2.760312in}}{\pgfqpoint{4.701809in}{2.739114in}}{\pgfqpoint{4.701809in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{4.701809in}{2.694914in}}{\pgfqpoint{4.710590in}{2.673716in}}{\pgfqpoint{4.726217in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{4.741844in}{2.642461in}}{\pgfqpoint{4.763043in}{2.633681in}}{\pgfqpoint{4.785143in}{2.633681in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=5.074032in,y=2.622222in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont cat}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.984314,0.603922,0.600000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.984314,0.603922,0.600000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.785143in}{2.277582in}}%
\pgfpathcurveto{\pgfqpoint{4.807243in}{2.277582in}}{\pgfqpoint{4.828441in}{2.286362in}}{\pgfqpoint{4.844068in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{4.859696in}{2.317617in}}{\pgfqpoint{4.868476in}{2.338815in}}{\pgfqpoint{4.868476in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{4.868476in}{2.383015in}}{\pgfqpoint{4.859696in}{2.404213in}}{\pgfqpoint{4.844068in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{4.828441in}{2.435468in}}{\pgfqpoint{4.807243in}{2.444248in}}{\pgfqpoint{4.785143in}{2.444248in}}%
\pgfpathcurveto{\pgfqpoint{4.763043in}{2.444248in}}{\pgfqpoint{4.741844in}{2.435468in}}{\pgfqpoint{4.726217in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{4.710590in}{2.404213in}}{\pgfqpoint{4.701809in}{2.383015in}}{\pgfqpoint{4.701809in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{4.701809in}{2.338815in}}{\pgfqpoint{4.710590in}{2.317617in}}{\pgfqpoint{4.726217in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{4.741844in}{2.286362in}}{\pgfqpoint{4.763043in}{2.277582in}}{\pgfqpoint{4.785143in}{2.277582in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=5.074032in,y=2.266123in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont deer}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.890196,0.101961,0.109804}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.890196,0.101961,0.109804}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.785143in}{1.921483in}}%
\pgfpathcurveto{\pgfqpoint{4.807243in}{1.921483in}}{\pgfqpoint{4.828441in}{1.930264in}}{\pgfqpoint{4.844068in}{1.945891in}}%
\pgfpathcurveto{\pgfqpoint{4.859696in}{1.961518in}}{\pgfqpoint{4.868476in}{1.982716in}}{\pgfqpoint{4.868476in}{2.004816in}}%
\pgfpathcurveto{\pgfqpoint{4.868476in}{2.026917in}}{\pgfqpoint{4.859696in}{2.048115in}}{\pgfqpoint{4.844068in}{2.063742in}}%
\pgfpathcurveto{\pgfqpoint{4.828441in}{2.079369in}}{\pgfqpoint{4.807243in}{2.088150in}}{\pgfqpoint{4.785143in}{2.088150in}}%
\pgfpathcurveto{\pgfqpoint{4.763043in}{2.088150in}}{\pgfqpoint{4.741844in}{2.079369in}}{\pgfqpoint{4.726217in}{2.063742in}}%
\pgfpathcurveto{\pgfqpoint{4.710590in}{2.048115in}}{\pgfqpoint{4.701809in}{2.026917in}}{\pgfqpoint{4.701809in}{2.004816in}}%
\pgfpathcurveto{\pgfqpoint{4.701809in}{1.982716in}}{\pgfqpoint{4.710590in}{1.961518in}}{\pgfqpoint{4.726217in}{1.945891in}}%
\pgfpathcurveto{\pgfqpoint{4.741844in}{1.930264in}}{\pgfqpoint{4.763043in}{1.921483in}}{\pgfqpoint{4.785143in}{1.921483in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=5.074032in,y=1.910025in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont dog}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.992157,0.749020,0.435294}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.992157,0.749020,0.435294}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{5.905282in}{2.633681in}}%
\pgfpathcurveto{\pgfqpoint{5.927382in}{2.633681in}}{\pgfqpoint{5.948581in}{2.642461in}}{\pgfqpoint{5.964208in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{5.979835in}{2.673716in}}{\pgfqpoint{5.988616in}{2.694914in}}{\pgfqpoint{5.988616in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{5.988616in}{2.739114in}}{\pgfqpoint{5.979835in}{2.760312in}}{\pgfqpoint{5.964208in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{5.948581in}{2.791567in}}{\pgfqpoint{5.927382in}{2.800347in}}{\pgfqpoint{5.905282in}{2.800347in}}%
\pgfpathcurveto{\pgfqpoint{5.883182in}{2.800347in}}{\pgfqpoint{5.861984in}{2.791567in}}{\pgfqpoint{5.846357in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{5.830729in}{2.760312in}}{\pgfqpoint{5.821949in}{2.739114in}}{\pgfqpoint{5.821949in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{5.821949in}{2.694914in}}{\pgfqpoint{5.830729in}{2.673716in}}{\pgfqpoint{5.846357in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{5.861984in}{2.642461in}}{\pgfqpoint{5.883182in}{2.633681in}}{\pgfqpoint{5.905282in}{2.633681in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=6.194171in,y=2.622222in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont frog}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.498039,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.498039,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{5.905282in}{2.277582in}}%
\pgfpathcurveto{\pgfqpoint{5.927382in}{2.277582in}}{\pgfqpoint{5.948581in}{2.286362in}}{\pgfqpoint{5.964208in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{5.979835in}{2.317617in}}{\pgfqpoint{5.988616in}{2.338815in}}{\pgfqpoint{5.988616in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{5.988616in}{2.383015in}}{\pgfqpoint{5.979835in}{2.404213in}}{\pgfqpoint{5.964208in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{5.948581in}{2.435468in}}{\pgfqpoint{5.927382in}{2.444248in}}{\pgfqpoint{5.905282in}{2.444248in}}%
\pgfpathcurveto{\pgfqpoint{5.883182in}{2.444248in}}{\pgfqpoint{5.861984in}{2.435468in}}{\pgfqpoint{5.846357in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{5.830729in}{2.404213in}}{\pgfqpoint{5.821949in}{2.383015in}}{\pgfqpoint{5.821949in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{5.821949in}{2.338815in}}{\pgfqpoint{5.830729in}{2.317617in}}{\pgfqpoint{5.846357in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{5.861984in}{2.286362in}}{\pgfqpoint{5.883182in}{2.277582in}}{\pgfqpoint{5.905282in}{2.277582in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=6.194171in,y=2.266123in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont horse}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.792157,0.698039,0.839216}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.792157,0.698039,0.839216}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{7.167408in}{2.633681in}}%
\pgfpathcurveto{\pgfqpoint{7.189508in}{2.633681in}}{\pgfqpoint{7.210706in}{2.642461in}}{\pgfqpoint{7.226333in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{7.241960in}{2.673716in}}{\pgfqpoint{7.250741in}{2.694914in}}{\pgfqpoint{7.250741in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{7.250741in}{2.739114in}}{\pgfqpoint{7.241960in}{2.760312in}}{\pgfqpoint{7.226333in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{7.210706in}{2.791567in}}{\pgfqpoint{7.189508in}{2.800347in}}{\pgfqpoint{7.167408in}{2.800347in}}%
\pgfpathcurveto{\pgfqpoint{7.145307in}{2.800347in}}{\pgfqpoint{7.124109in}{2.791567in}}{\pgfqpoint{7.108482in}{2.775939in}}%
\pgfpathcurveto{\pgfqpoint{7.092855in}{2.760312in}}{\pgfqpoint{7.084074in}{2.739114in}}{\pgfqpoint{7.084074in}{2.717014in}}%
\pgfpathcurveto{\pgfqpoint{7.084074in}{2.694914in}}{\pgfqpoint{7.092855in}{2.673716in}}{\pgfqpoint{7.108482in}{2.658088in}}%
\pgfpathcurveto{\pgfqpoint{7.124109in}{2.642461in}}{\pgfqpoint{7.145307in}{2.633681in}}{\pgfqpoint{7.167408in}{2.633681in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=7.456296in,y=2.622222in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont ship}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.415686,0.239216,0.603922}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.415686,0.239216,0.603922}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{7.167408in}{2.277582in}}%
\pgfpathcurveto{\pgfqpoint{7.189508in}{2.277582in}}{\pgfqpoint{7.210706in}{2.286362in}}{\pgfqpoint{7.226333in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{7.241960in}{2.317617in}}{\pgfqpoint{7.250741in}{2.338815in}}{\pgfqpoint{7.250741in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{7.250741in}{2.383015in}}{\pgfqpoint{7.241960in}{2.404213in}}{\pgfqpoint{7.226333in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{7.210706in}{2.435468in}}{\pgfqpoint{7.189508in}{2.444248in}}{\pgfqpoint{7.167408in}{2.444248in}}%
\pgfpathcurveto{\pgfqpoint{7.145307in}{2.444248in}}{\pgfqpoint{7.124109in}{2.435468in}}{\pgfqpoint{7.108482in}{2.419841in}}%
\pgfpathcurveto{\pgfqpoint{7.092855in}{2.404213in}}{\pgfqpoint{7.084074in}{2.383015in}}{\pgfqpoint{7.084074in}{2.360915in}}%
\pgfpathcurveto{\pgfqpoint{7.084074in}{2.338815in}}{\pgfqpoint{7.092855in}{2.317617in}}{\pgfqpoint{7.108482in}{2.301990in}}%
\pgfpathcurveto{\pgfqpoint{7.124109in}{2.286362in}}{\pgfqpoint{7.145307in}{2.277582in}}{\pgfqpoint{7.167408in}{2.277582in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=7.456296in,y=2.266123in,left,base]{\color{textcolor}\rmfamily\fontsize{26.000000}{31.200000}\selectfont truck}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/legend.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%   \usepackage{amsmath}
%%   \usepackage{accents}
%%   \newlength{\dtildeheight}\newcommand{\hattilde}[1]{\settoheight{\dtildeheight}{\ensuremath{\tilde{#1}}}\addtolength{\dtildeheight}{-0.1ex}\hat{\vphantom{\rule{1pt}{\dtildeheight}}\smash{\tilde{#1}}}}
%%   \newcommand*{\mat}[1]{\boldsymbol{#1}}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{8.000000in}{2.200000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{8.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{8.000000in}{2.200000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.200000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.394787in}{1.106659in}}%
\pgfpathlineto{\pgfqpoint{7.825000in}{1.106659in}}%
\pgfpathquadraticcurveto{\pgfqpoint{7.875000in}{1.106659in}}{\pgfqpoint{7.875000in}{1.156659in}}%
\pgfpathlineto{\pgfqpoint{7.875000in}{2.025000in}}%
\pgfpathquadraticcurveto{\pgfqpoint{7.875000in}{2.075000in}}{\pgfqpoint{7.825000in}{2.075000in}}%
\pgfpathlineto{\pgfqpoint{4.394787in}{2.075000in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.344787in}{2.075000in}}{\pgfqpoint{4.344787in}{2.025000in}}%
\pgfpathlineto{\pgfqpoint{4.344787in}{1.156659in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.344787in}{1.106659in}}{\pgfqpoint{4.394787in}{1.106659in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.993248,0.906157,0.143936}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.993248,0.906157,0.143936}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.844787in}{1.632292in}}%
\pgfpathcurveto{\pgfqpoint{4.866887in}{1.632292in}}{\pgfqpoint{4.888085in}{1.641072in}}{\pgfqpoint{4.903713in}{1.656699in}}%
\pgfpathcurveto{\pgfqpoint{4.919340in}{1.672327in}}{\pgfqpoint{4.928120in}{1.693525in}}{\pgfqpoint{4.928120in}{1.715625in}}%
\pgfpathcurveto{\pgfqpoint{4.928120in}{1.737725in}}{\pgfqpoint{4.919340in}{1.758923in}}{\pgfqpoint{4.903713in}{1.774551in}}%
\pgfpathcurveto{\pgfqpoint{4.888085in}{1.790178in}}{\pgfqpoint{4.866887in}{1.798958in}}{\pgfqpoint{4.844787in}{1.798958in}}%
\pgfpathcurveto{\pgfqpoint{4.822687in}{1.798958in}}{\pgfqpoint{4.801489in}{1.790178in}}{\pgfqpoint{4.785861in}{1.774551in}}%
\pgfpathcurveto{\pgfqpoint{4.770234in}{1.758923in}}{\pgfqpoint{4.761454in}{1.737725in}}{\pgfqpoint{4.761454in}{1.715625in}}%
\pgfpathcurveto{\pgfqpoint{4.761454in}{1.693525in}}{\pgfqpoint{4.770234in}{1.672327in}}{\pgfqpoint{4.785861in}{1.656699in}}%
\pgfpathcurveto{\pgfqpoint{4.801489in}{1.641072in}}{\pgfqpoint{4.822687in}{1.632292in}}{\pgfqpoint{4.844787in}{1.632292in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=5.044787in,y=1.650000in,left,base]{\color{textcolor}\rmfamily\fontsize{18.000000}{21.600000}\selectfont Low aleatoric uncertainty}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.267004,0.004874,0.329415}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.267004,0.004874,0.329415}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.844787in}{1.385621in}}%
\pgfpathcurveto{\pgfqpoint{4.866887in}{1.385621in}}{\pgfqpoint{4.888085in}{1.394402in}}{\pgfqpoint{4.903713in}{1.410029in}}%
\pgfpathcurveto{\pgfqpoint{4.919340in}{1.425656in}}{\pgfqpoint{4.928120in}{1.446854in}}{\pgfqpoint{4.928120in}{1.468954in}}%
\pgfpathcurveto{\pgfqpoint{4.928120in}{1.491055in}}{\pgfqpoint{4.919340in}{1.512253in}}{\pgfqpoint{4.903713in}{1.527880in}}%
\pgfpathcurveto{\pgfqpoint{4.888085in}{1.543507in}}{\pgfqpoint{4.866887in}{1.552288in}}{\pgfqpoint{4.844787in}{1.552288in}}%
\pgfpathcurveto{\pgfqpoint{4.822687in}{1.552288in}}{\pgfqpoint{4.801489in}{1.543507in}}{\pgfqpoint{4.785861in}{1.527880in}}%
\pgfpathcurveto{\pgfqpoint{4.770234in}{1.512253in}}{\pgfqpoint{4.761454in}{1.491055in}}{\pgfqpoint{4.761454in}{1.468954in}}%
\pgfpathcurveto{\pgfqpoint{4.761454in}{1.446854in}}{\pgfqpoint{4.770234in}{1.425656in}}{\pgfqpoint{4.785861in}{1.410029in}}%
\pgfpathcurveto{\pgfqpoint{4.801489in}{1.394402in}}{\pgfqpoint{4.822687in}{1.385621in}}{\pgfqpoint{4.844787in}{1.385621in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=5.044787in,y=1.403329in,left,base]{\color{textcolor}\rmfamily\fontsize{18.000000}{21.600000}\selectfont High aleatoric uncertainty}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

